The Multi-fidelity Multi-armed Bandit

We study a variant of the classical stochastic $K$-armed bandit where observing the outcome of each arm is expensive, but cheap approximations to this outcome are available. For example, in online advertising the performance of an ad can be approximated by displaying it for shorter time periods or to narrower audiences. We formalise this task as a multi-fidelity bandit, where, at each time step, the forecaster may choose to play an arm at any one of $M$ fidelities. The highest fidelity (desired outcome) expends cost $\lambda^{(m)}$. The $m^{\text{th}}$ fidelity (an approximation) expends $\lambda^{(m)} < \lambda^{(M)}$ and returns a biased estimate of the highest fidelity. We develop MF-UCB, a novel upper confidence bound procedure for this setting and prove that it naturally adapts to the sequence of available approximations and costs thus attaining better regret than naive strategies which ignore the approximations. For instance, in the above online advertising example, MF-UCB would use the lower fidelities to quickly eliminate suboptimal ads and reserve the larger expensive experiments on a small set of promising candidates. We complement this result with a lower bound and show that MF-UCB is nearly optimal under certain conditions.

==> colt-rebuttal-v2.txt <==
We thank all reviewers for the feedback.


@Reviewers 2 and 3: Our main theoretical contributions are:
1. The characterisation of the sets K^(1),...,K^(M). In the 2-fidelity setting, the
obvious choice for K^(1)=K_g would’ve been {k: mu_* -mu^(2)_k < 2*\zeta}.
However, this results in a gap between the upper and lower bounds. Our defn, on the other
hand, bridges this gap. The situation becomes more delicate with multiple fidelities due
to interplay between the (m-1)th and (m+1)th fidelities. While the analysis follows
given these sets, the characterisation of these sets as being fundamental to this
problem is an interesting contribution.
2. The first two inequalities in Lemma 2, the first inequality in Lemma 3, and Lemma 5
follow after somewhat straightforward modifications of known techniques. Everything else,
to our knowledge, is novel. E.g., the third inequality of Lemma 2 and the
second inequality of Lemma 3 formalise the following intuition: if an arm is being played
at a higher than nominal fidelity (e.g. when M=2, playing a bad arm at fidelity-2)
then it should have been played several times at lower fidelities. Hence, w.h.p we would
have ruled it out from higher fidelities. Additionally, beyond preliminary bounds for
T^(m)_{k,n} in Lemmas 2 &3, more work is needed to obtain the final bounds in Theorem 1
(specifically, Appendix A.3). 
We will highlight our contributions more clearly in the revision.

@Reviewers 1 and 3:  MF-UCB's wins over UCB are determined by the sets K^(1),...,K^(M).
Given our assumptions, this characterisation is fundamental and not an artefact of the
analysis since these sets also appear in the lower bound. As the approximations worsen,
the sets become larger and the bound worsens (as expected). We agree with reviewer 1
that discussing some examples with more structure might help elucidate this. We will
do this in the revision.



Reviewer-1:
- re (notation): We agree and will simplify.
- re (nu): See eqn(2).
- re (Page 9): It explains why we don't use log(n)/psi(gamma) as an upperbound for the
  lower fidelity plays.



Reviewer-2:

- re (cost dependent algorithm): We agree that taking the costs into account in determining
the fidelity of a play would be a natural consideration. However, this would require one
to make more assumptions about the precise interaction between costs and fidelities. 
For example, in the M=2 case, one could consider using gamma= sqrt{lambda^(1)/lambda^(2)}
to balance the last two terms (first line after theorem-1). However, gamma also affects
the sizes of H_g, i.e. there are several unknown problem dependent terms that make a
careful design quite difficult. The algorithm we propose makes no such assumptions.
We characterise the conditions on gamma for optimality and demonstrate that it outpefroms
UCB for a wide range of choices. Understanding cost-regret interactions in this problem
is an interesting avenue for future work. 

- re (lower bound): Your observation is correct and we have alluded to a manifestation
of this in the 2-fidelity-example. However, in most reasonable cases (such as
when zeta isn't chosen adversarially) the lower bound remains valid.

- re (cruciality of gamma): While the bounds deteriorate for very high or very small
gamma, they are not quite sensitive. The 1/gamma^2 dependence is coupled 
with the smaller (good) set K_g, and |K_g|<<K. If |K_g| is comparable to K this becomes
problematic, but the multi-fidelity setting itself isn't very helpful in this regime.
Further, our experiments demonstrate that it is quite robust to the choice of gamma.

- re (lack of specs on experiments):  Thanks for pointing this. This was an oversight.
Here are some details.
1.For the Gaussian examples, mu^(M)_k was sampled uniformly in [0,40]. For the
Bernoulli example in [0.1, 0.9].
2.Then zeta^(m) and the lower fidelity means were set to satisfy the criteria in page 12.
3.For the K=15 example, arm 15 was K^(3) and arms {14,15} were H^(3) for gamma=10.
In addition, we have contextualised some of the observations in the results, such as
the initial linear phase and the smaller constant in the logarithmic phase. 
We will add more detail in the revision.

- Thanks for the reference. We will cite it in our revision.



Reviewer-3:

- The lower fidelities are not simply a high variance (noisier) estimate of the high
fidelity arm (this could be considerably simpler than what we have studied). While
our results remain valid for this, our goal was the harder problem of handling biases
when there is a difference in the costs. Nonetheless literature on choosing variances
of estimators is relevant; we will cite them.

- re (\sum_k' 1/Delta_k'): Even though our results are most appealing when this sum 
is small, our bounds are still valid and are better than UCB even in less stringent cases.
In our experiments, for instance, we didn't artificially manufacture small 
\sum_k'1/\Delta_k' values and |K'| was set to approximately |K|/5.

- Defn of regret: Since our analysis bounds the number of plays T^m_{k,n}, we can handle
various notions of regret, including the case you mentioned such as receiving rewards
at lower fidelities (explained briefly in Section 4.3).
As a justification of our defn, consider an example of a gold-mining robot whose control
policy can be simulated; the reward here is the amount of gold collected; the costs
are lambda1 (simulation) and lambda2 (real) dollars. MF-UCB uses the simulation to learn
about real behaviour and in doing so spends lambda1 dollars for each simulation.
But no gold is actually collected, hence 0 reward. On the other hand, an oracle would have
invested this money on the best policy in real experiments. This setting is
aligned with hyper-parameter tuning where approximations (e.g. training with
subsets of the data) can be used to eliminate bad configurations; but you are interested
in the best configuration at the most expensive fidelity (training with all data).

- re (Combining upper bound indices): It wouldn't really help to combine them (unless
for e.g. you have some prior on the mean values). Do you have any suggestions?



==> nips-ac.txt <==
The main criticisms of Reviewers 3 and 4 are of the flavour: why is this the regret?
why is this the assumptions/problem etc.? In previous submissions of this and a
related paper, the paper was rejected because one or two reviewers were asking
similar questions.
When studying a new problem, such criticism is easy when authors cannot back their
choice up with citations. This is a fairly new problem and as we have acknowledged
(lines 276-84) other models/ regret defns are possible. That said, we think that the
defn we are studying here is perfectly reasonable with useful applications. Studying
other defns are interesting topics for further research which can build on our ideas.

Additionally, we would like to point out that Reviewers 1 & 5 who seem to have
read the proofs think that the analysis is interesting.


==> nips-rebuttal.txt <==
We thank all reviewers for the feedback.
We will address Assigned_Reviewer_3 by R3 etc.

** R2, R3: Interpreting the theorem
-Consider the 4-fidelity example in Fig. 1. Very simply, the upper bound says that
all arms in the yellow region won't be played beyond the first fidelity (more than a 
constant # of times), all green arms will be played mostly at the 1st/2nd fidelities 
and all red  arms at the 1st/2nd/3rd fidelities. Only the blue arms will be played at
the 4th (most expensive) fidelity whereas for UCB all arms will be played at the 4th
fidelity. Since lower fidelities are cheaper we do better than UCB. We have explained
this in lines 177-179 but will include a more descriptive explanation in the text.
-Yes, the defintion of sets K(m) is "complicated" but that is what it is.
-The lower bound, very briefly, says that each such K(m) is further divided into two
 sets. For those arms in K(m)_check our upper bound is tight. For those arms in
 K(m)_cross we might be loose.

** R3, R4:
-Defn of regret: Unlike in the classical setting, different problems will warrant
 different notions of regret. The additive regret pointed by R3 is one, but there are
 potentially several more (lines 276-283). The algorithm & analysis will also
 probably be different in these settings. This is the first foray into a rich class
 of such problems and future researchers can build on our work. But for now, we just 
 focus on this definition.
-We agree that the presentation is somewhat technical. We will try our best to
 simplify this.

** R2:
-We think you've misunderstood the motivation. We used hp-tuning as generic
 motivation for the MF framework (apoligies if this was confusing). The
 motivation for the regret actually does come from online advertising. The lower
 fidelities are biased since user behaviour can change when ads are displayed for
 longer intervals (see the e.g. of click-bait ads in lines 114-119). The bias also
 appears we view the lower fidelities as confining the ads to a geographic
 location/ age group. It is in this context that our notion of regret is relevant. We
 hope this clarifies your concern about motivation/ impact. (Other notions of regret
 are also possible - see comment under R3, R4).
-"lower fidelities with more variance": we think this setting is significantly easier
  than the one considered here.
-Experiments: For rho=2, see lines 249-250 and Thm 2.1 in citation [8]. The design of
  the experiments itself was arbitrary (i.e. not manufactured). We wanted to
  demonstrate that we do better for a wide variety of problems.
-"MF-UCB seems to .. 3-4 times": You are partly correct in that there won't be any
  improvements in the log(n) term as one should expect. The improvements are in the
  leading terms which depend on the problem structure (sizes of sets K(m), Delta
  values etc.) The difference of 3-4 you point out is the ratio between the two term
  for UCB and MF-UCB which is problem dependent and increases when the approximations
  at lower fidelities are better.

** R3: 
-The main reason for this assumption is to guard against scenarios explained in lines
 121-5. We emphasise that we don't need this if M is small enough to be treated as a 
 constant. In the analysis (refer eqn above line 412), we will have  M/psi(zeta^[[k]]-1)
 inside the second sum instead of the 2/psi(...) which is fine since M is small.
-"algorithm is tailored to..": No this is not the case. The bound is good for
  any values of zetam's. The assumption is needed only to demonstrate that you 
  won't do worse than UCB in unfavourable situations for the MF problem.
-Selecting a subsequence of zetam's: Interesting point. Yes, this should be possible
 (quite trivially). We will make a note of this in the revision.

** R4:
2,5/ See above
3/ We think you've misunderstood. Highest reward/cost is *not* the problem of this
paper and we think a much easier (and less interesting) problem than what is studied.
Here, the rewards are determined only by the highest fidelity, motivated by the
online advertising example in lines 115-120.
4/ The problem you have mentioned in called "Best Arm Identification" in the bandit
literature. Here we are studying Cumulative Regret which is a fundamentally different
problem. MF-BAI is an interesting problem on its own, but is *not* the topic here.

** R1, R5:
Thank you very much for reading the proofs and providing a list of typos/corrections.
We will make these corrections.

** R1:
-constants: Yes, we agree that this can be misleading at times. The full expression
is quite hairy and we wanted to simplify things in the main text.

** R5:
Relaxing knowing zetam: This is an interesting question and something we are working
on right now.


